Revisiting the Membership, Multiplicity, and Age of the Beta Pictoris Moving Group in the Gaia Era

Determining the precise ages of young (tens to a few hundred Myr) kinematic (``moving") groups is important for placing star, protoplanetary disk, and planet observations on an evolutionary timeline. The nearby $\sim$25 Myr-old $\beta$ Pictoris Moving Group (BPMG) is an important benchmark for studying stars and planetary systems at the end of the primordial disk phase. Gaia DR3 astrometry and photometry, combined with ground-based observations and more sophisticated stellar models, permit a systematic re-evaluation of BPMG membership and age. We combined Gaia astrometry with previously published radial velocities to evaluate moving group membership in a Bayesian framework. To minimize the effect of unresolved stellar multiplicity on age estimates, we identified and excluded multi-star systems using Gaia astrometry, ground-based adaptive optics imaging, and multi-epoch radial velocities, as well as literature identifications. We estimated age using isochrone and lithium-depletion-boundary fitting with models that account for the effect of magnetic activity and spots on young, rapidly rotating stars. We find that age estimates are highly model-dependent; Dartmouth magnetic models with ages of 23$\pm$8 Myr and 33$^{+9}_{-11}$ Myr provide best fits to the lithium depletion boundary and Gaia $M_G$ vs. $B_{P}$-$R_{P}$ color-magnitude diagram, respectively, whereas a Dartmouth standard model with an age of 11$^{+4}_{-3}$ Myr provides a best fit to the 2MASS-Gaia $M_{K_S}$ vs. $B_{P}$-$R_{P}$ color-magnitude diagram.

==> response_R2.txt <==
Dear Dr. Klus and Reviewer,

We thank you for your helpful editorial suggestions and comments on the model concordance analysis which have greatly improved the quality of our submitted manuscript, "Revisiting the Membership, Multiplicity, and Age of the Beta Pictoris Moving Group in the Gaia Era", ref. MN-23-0447-MJ.R1. We have revised the manuscript in accordance with your suggestions.  Our responses to specific comments are denoted by “>>>” in-line with the editor’s and reviewer’s comments, reproduced below.  We appreciate your consideration of this revised draft for publication. 

Best,
Rena Lee (for Eric Gaidos, Jennifer van Saders, Gregory Feiden, and Jonathan Gagné)
-------------------------------------------------------------------------------------------------------------

Scientific Editor's Comments:
Editor
Comments to the Author:
The main substantive item I see in this report is for some work on analysis of variance (lines 487-496).  Otherwise many of the report items concern language/presentation.  I find I don't agree with all of them, so I would not have a problem with you about exercising judgement over which ones to implement (and how to implement them).  Some may come up again in copy-editing.  Two specifics I'd like to mention: (i) the referee thinks you should change 'affords' to 'allows' - I happen to think 'permits' would be better than either option, (ii) the referee has a problem with the length of the caption for figure 4 - I don't, I think it has to be 'long' as you have written it.
>>> We have updated the analysis of variance and adopted the editor's suggestions on the two specifics mentioned. Regarding (ii), some redundant information was omitted in an effort to shorten the length of the figure caption. 


Reviewer's Comments:
Reviewer: 1

Comments to the Author
I am grateful to the Authors for their effort to improve the analysis and overall quality of their paper by following all the suggestions I proposed in my earlier review. Indeed, the paper is now almost ready for publication.
There are a number of minor changes I propose to implement in the paper, whereas on the analysis side, I kindly ask the authors to spend some more attention to perform a standard analysis of variance to correctly asses the internal concordance among the adopted three age-fitting methods.
In the following, please find my comments:



Abstract

line 32
permits → permit
>>> This typo has been corrected.

line38-43
and model dependent, → and model-dependent. In fact, among different models, the magnetic Dartmouth models  provide the best fit to the LDB with an age of 23 $\pm$8 Myr, to the G vs. B$_{P}$-$B_{P}$ with an age of 33$^{+9}_{-11}$ Myr, whereas Dartmouth standard models to  K vs. B$_{P}$-$B_{P}$ with an age of 11$^{+4}_{-3}$ Myr.
>>> We have added the hyphen and the relevant lines have been reworded to make clearer which models were used: "In fact, among different  models, the Dartmouth magnetic models provide the best fits to the LDB and $M_G$ vs. B$_{P}$- R$_{P}$ color-magnitude diagram (CMD) with ages of 23$\pm$8 Myr and 33$^{+9}_{-11}$ Myr, respectively, whereas Dartmouth standard models in a $M_K$ vs. B$_{P}$-R$_{P}$ CMD return an age of 11$^{+4}_{-3}$ Myr."  


Introduction

line 22
affords → allows
>>> We have adopted the editor's suggestion of "permits"

line 35
Others BPMG members … → Among other BPMG members, are remarkable 51 Eridani, …
>>> This sentence has been reworded to the suggested phrasing. 

line 49
38-56 Myr old → 38-56 Myr
>>> The word "old" has been removed. 

line 58
“older”. Talking about moving groups, why non-members from the field or other moving groups should bias the age older and not younger? What you state should apply specifically for BPMC when contaminated only by older, in this case field stars.
>>> We have rephrased this section to assert that both older field stars and older moving group stars may erroneously be identified as BPMG members. Within the solar neighborhood, BPMG is the youngest moving group. Stars in other moving groups will likely exhibit space velocities more similar to BPMG than those in the field. 

line 130
an older model age → to an older model age
>>> The word "to" has been added. 

line 133
the first time, please, define AO (adaptive optics)
>>> "Adaptive optics (AO) has been added. 

Sect. 2

line 151
(Binaries…in Sect. 2.2) → Binaries …in Sect. 2.2.
>>> The parentheses have been removed. 

line 165
groups . → groups.
>>> The space before the period has been removed. 

line 166-167
I know that in the case of even number, the median is computed by the mean of the median numbers, not by the first as you do.
>>> The open-source Python package numpy was used for this operation. There was a misunderstanding with the way the function numpy.median() worked. It is indeed as the reviewer has pointed out; the numpy.median() function used in this operation returned the mean of the two median values in the case of even numbered RV samples. The text has been corrected from "first" --> "mean"

line 172
> 0.9 → p > 0.9
>>> The "p" has been added. 

line 180
If I understand well, you compare with the empirical equal-mass binary MS, which is the only one you plot in Fig. 2 as dots. Then,
 empirical main sequence → empirical equal-mass binary main sequence
>>> We compare with the single-star MS locus in this case; a single-star MS locus has been added to Fig. 2. 

line 183
Is the offset with respect the MS sequence or the binary equal-mass sequence?
>>> The offset is with respect to the MS sequence. We do not compare the sample to the MS binary sequence; we only transform the approximate binary-MS offset from the empirical model to our BPMG polynomial fit locus to remove possible binaries.

line 196-197
E(B-V), Ag and Ak are magnitudes, please add (mag)
>>> (mag) has been added to all magnitude quantities throughout the manuscript. 

line 211
contrast → magnitude contrast
>>> "Magnitude" has been added to every mention of contrast throughout the manuscript. 

line 214
 Bp-Rp vs. K → K vs Bp-Rp
>>> The order of the magnitude vs. color has been corrected. 

line 217
adopted → retrieved
identified by → from
>>> These suggestions have been adopted. 


line 226
contrast → magnitude contrast
>>> "Magnitude" has been added to every mention of contrast throughout the manuscript. 

Figure 2

Remove “a” before “left” and “b” before “right”
are outlined in black → (outlined in black)
 0.75 mag → -0.75 mag
>>> These suggestions have been adopted. 


pag. 4 line 34
(or 5 au (Winters et al. 2019)) → or 5 au (Winterrs et al. 2019)
>>> The parenthetical has been corrected. 

line 227
except while → except that while
>>> "that" has been added. 

line 298
“one epoch or observation”, which is the difference?
>>> The "or" was supposed to be "of," but as this is redundant anyway, the text now reads "one epoch." 


line 305
here you mention a mass of 0.3, whereas in Fig. 3 you mention a mass of 1 to estimate teh RV detection limits.
>>> The RV detection limit serves as a rough estimate extrapolated from solar-like stars, and is not included in our actual computations. For the RV analysis we computed expected RV amplitudes based on our sample (low-mass stars).

line 306
p-values → p-value probability index
>>> We have added "probability index" to this (the first) instance of "p-value," but chose to leave as simply "p-value" for the remainder of the text.

line 326
Fig.3(left) → Fig.3 (left)
>>> A space has been added. 

Figure 3

line 27
vs. contrast → magnitude contrast
>>> "Magnitude" has been added to every mention of contrast throughout the manuscript. 

line 29
Gaiaresolved → Gaia-resolved
>>> The hyphen has been added. Thanks to this comment we noticed a number of instances throughout the manuscript where a LaTeX formatting error caused hyphens to not show up after Gaia. These have now all been corrected.

In the left panel please change RUWE with Gaia RUWE
>>> We have added "Gaia" to the contour label

line 333
the sentence “The choice of….member locus” can be removed
>>> We agree this sentence does not add much to the discussion and thus has been removed.

line 336-337
add a comma after each pair of variables
>>> The commas have been added. This was another LaTeX formatting error. 

line 341
although “coordinates” is correct, it would be better to change with “color-magnitude pairs”
>>> We have changed the wording to "color-magnitude pairs." 

line 374
(Feiden (2016)) → (Feiden 2016)
>>> The citation has been corrected. 

Pag. 6 line 37
computed → transformed
>>> We have chosen to keep the word "computed" because the reported error is an estimate based on both observed (EW) and modeled (Teff) values, and is not a direct transformation of the measured errors.

line 405
2-d → 2-D
>>> All instances of "N-d" have been corrected to "N-D" in the manuscript. 

line 407
Eqn. → Eq.
>>> This has been corrected. 

line 414
Fig. 5 is mentioned before Fig. 4
>>> We have corrected the figure order; the previous Fig. 5 is now Fig. 4 and vice-versa. 

line 419
please change into → we compared observed and model abundance of lithium vs. effective temperature as an independent…
>>> This suggested has been adopted. 

line 439
Fig. 5 → Fig. 6
>>> This error has been corrected. 

line 466
Gaia RUWE supports the existence of binarity but not the physical association. I would remove Gaia RUWE and leave only proper motion matching.
>>> He have changed the wording from "confirmed" to "suggested to be binaries" to leave both methods, since those were both in fact used to refine the sample.

Figure 4
My feeling is that the caption is too long. You may think to move part of it into the text.
>>> While we agree that the figure caption is long, we find the text to be appropriately within the figure caption and not in the body of the manuscript. We have removed some of the text that is redundant to what is plotted in the figure and made an effort to whittle down the length of the figure caption.

line 487
for each model → for each model (BHAC, Dartmouth, and SPOTS)
>>> We have added the list of models in the text. 

line 488
agreement in age → agreement among the ages derived from
>>> This suggested has been adopted. 

lines 487-496
The model concordance analysis carried out is actually a non-standard one. I mean, it is incomplete and your conclusions are not statistically supported. In fact the chisquared you computed and reported in table 1 must be normalized by the internal dispersion of ages within each method.
You should perform a standard “analysis of variance (ANOVA)” and use the tabulated F distribution to formally infer the internal consistency or not.
All that requires just a little more work on your side.

Please, compute the “variance within” as the average of the variances from the three methods; then compute the “variance between” as the variance among the three inferred ages (which is the chisquares you reported in Table 1), to be multiplied for 3N-3 (where N is the total number of stars used to infer the age; finally
compare the F values (= variance between*(3N-3)/variance within) with those tabulated for a selected level of significance.

Only this procedure allows you to infer the internal consistency.
>>> We understand that the referee was hoping for a more quantitative statement about the internal consistency of ages from each model set from this suggestion. In the process of performing the suggested statistical analysis and interpresting the results, we realized that these results are not necessarily interpretable. We are performing best-fits of single ages, rather than calulating individual ages for each star, and so the measurements for each method are not the same and their variances cannot necessarily be compared in the way an ANOVA intends. We still include a discussion of this analysis applied to the two "best-performing" models, the Dartmouth Standard and Dartmouth Magnetic, to offer a qualitative discussion of the age-dating method consistency. The ANOVA F-test was computed as suggested, using the variance between and variance within, normalized by the the sample size. The accompanying text (starting at line 492) has been updated with the new statistics. 


line 516
from → used in
>>> This suggestion have been adopted. 

Table 1
line 7 of caption
respectively ..> respectively, are listed.
>>> The caption has been updated according to the new explanation of the method concordance, so this text is no longer a part of the caption. 

line 546-547
Actually, a best-fit is obtained from any method, but with different residuals. This sentence should be written better.
>>> The overall best-fit age is regarded as the "age estimate with lowest overall residual" for clarity. 

line 560
need → are
>>> We have replaced "need be" with "are". 

line 631
The disk-locking does not produce a spin-down, rather maintain the rotation at constant rate.
halting → halting disk-locking effects.
>>> We have clarified that a widely separated companion truncates the disk accelerating dissipation, which can lead to spin-up.  

Table 2
(as) is unconventional, I believe. Why not using the $\prime\prime$ symbol?
>>> Ths suggestion has been adopted. 

Table 3
Coordinates should be given in hh:mm:ss.ss for RA  and dd.mm.ss.s for DEC. Write in the caption what is P\_BPMG
>>> We have updated the coordinates in the proper format and added a description of P\_BPMG.

